Statistics of Robust Optimization: A Generalized Empirical Likelihood Approach

We study statistical inference and distributionally robust solution methods for stochastic optimization problems, focusing on confidence intervals for optimal values and solutions that achieve exact coverage asymptotically. We develop a generalized empirical likelihood framework---based on distributional uncertainty sets constructed from nonparametric $f$-divergence balls---for Hadamard differentiable functionals, and in particular, stochastic optimization problems. As consequences of this theory, we provide a principled method for choosing the size of distributional uncertainty regions to provide one- and two-sided confidence intervals that achieve exact coverage. We also give an asymptotic expansion for our distributionally robust formulation, showing how robustification regularizes problems by their variance. Finally, we show that optimizers of the distributionally robust formulations we study enjoy (essentially) the same consistency properties as those in classical sample average approximations. Our general approach applies to quickly mixing stationary sequences, including geometrically ergodic Harris recurrent Markov chains.

==> Simulations/cvar.csv <==
coverages,,,,,,,
el,el_upper,el_lower,el_length,normal,normal_upper,normal_lower,normal_length
.301,.3334,.9676,9.61252471794697,.9138,.968,.9458,41.54245885188426
.5524,.553,.9994,14.869854298317245,.9032,.936,.9672,25.310721605260852
.695,.6956,.9994,14.893729131170891,.8826,.9054,.9772,19.32883095876982
.7444,.7448,.9996,13.726314675812567,.8674,.8814,.986,16.133895751743385
.7774,.7794,.998,12.858516859183247,.8564,.866,.9904,14.08498161047676
.8673333333333333,.87,.9973333333333333,9.901522621338234,.9526666666666667,.9871111111111112,.9655555555555555,10.85643959930243
.91,.9133333333333333,.9966666666666667,7.262030981514918,.9448888888888889,.9695555555555555,.9753333333333334,7.492815613284044
.9273333333333333,.9324444444444444,.9948888888888889,5.987062221853172,.9428888888888889,.9588888888888889,.984,6.068055022791608
.9302222222222222,.9384444444444444,.9917777777777778,5.206647347629332,.9373333333333334,.9493333333333334,.988,5.237310321279384
.9284313725490196,.9382352941176471,.9901960784313726,4.675121810712298,.9431372549019608,.9838235294117647,.9593137254901961,4.749908443005552
.9372549019607843,.9504901960784313,.986764705882353,3.3195052747708225,.9524509803921568,.9769607843137255,.9754901960784313,3.353704425131127
.9397058823529412,.9573529411764706,.9823529411764705,2.7129947772252407,.9455882352941176,.9745098039215686,.971078431372549,2.733773565768331
.9509803921568627,.9642156862745098,.986764705882353,2.3513646298066355,.957843137254902,.9784313725490196,.9794117647058823,2.3647629484587114
.9431372549019608,.9602941176470589,.9828431372549019,2.1068919240287016,.9524509803921568,.9754901960784313,.9769607843137255,2.1149314688273577
.946078431372549,.9607843137254902,.9852941176470589,1.9237867649745972,.95,.9705882352941176,.9794117647058823,1.9306914939583315
.9411764705882353,.9627450980392157,.9784313725490196,1.7820074998335969,.9446078431372549,.9696078431372549,.975,1.7855503408710014
.9455882352941176,.9632352941176471,.9823529411764705,1.6679656587734684,.9470588235294117,.9681372549019608,.9789215686274509,1.670435768072089
.9397058823529412,.9607843137254902,.9789215686274509,1.5733735973784881,.9392156862745098,.9642156862745098,.975,1.5726987565230601
.9470588235294117,.9651960784313726,.9818627450980392,1.4931848199348927,.9485294117647058,.9681372549019608,.9803921568627451,1.492139123578184


==> Simulations/cvar_heavy_4.csv <==
sample,el,normal
20,0.29,1
40,0.484,1
60,0.426667,1
80,0.477333,1
100,0.463333,1
200,0.484,0.998
400,0.486667,0.989333
600,0.511333,0.985333
800,0.516667,0.979333
1000,0.530667,0.984667
2000,0.540667,0.968
4000,0.586,0.96
6000,0.618,0.958
8000,0.646667,0.956667
10000,0.668667,0.947333
20000,0.742667,0.958
40000,0.818,0.942
60000,0.868667,0.939333
80000,0.914,0.936667
100000,0.942,0.943333

==> Simulations/cvar_heavy_6.csv <==
sample,el,normal
20,0.354,1
40,0.597333,1
60,0.511333,1
80,0.577333,1
100,0.556667,0.998667
200,0.567333,0.989333
400,0.552667,0.979333
600,0.567333,0.976667
800,0.574667,0.976
1000,0.586,0.973333
2000,0.590667,0.965333
4000,0.620667,0.966
6000,0.660667,0.957333
8000,0.69,0.953333
10000,0.694,0.961333
20000,0.768,0.961333
40000,0.848667,0.948667
60000,0.894667,0.944667
80000,0.923333,0.95
100000,0.950667,0.952

==> Simulations/news-param.csv <==
backorder,inventory,Sigma,,,,,,,,,,,,,,,,,,,
23.40008503,8.47143504,30.66751697,-5.51877808,7.449666627,-1.20329642,0.709198806,3.054019731,8.05219795,3.994489836,5.889845476,7.833045725,-5.701972649,-4.236240776,2.229182934,-3.862921883,-5.240866927,-6.877300441,5.233775391,-0.548260009,-0.568182884,0.220483393
3.244093994,8.652974411,-5.51877808,19.94993512,5.887823487,-1.772258511,-8.027791769,6.099521891,-8.318017471,-0.945298228,6.910171868,-2.050834383,5.045686497,0.562081062,11.02137528,4.065207405,-0.436452777,-1.759095753,7.955086383,-4.060873341,8.537515334,5.277118257
16.54544461,13.3123299,7.449666627,5.887823487,14.59743123,-0.12752997,0.486261365,5.966430721,-1.451332297,-4.011124756,1.974199336,3.650634328,-0.892356685,-3.996315554,6.731771013,0.051595633,-0.883997113,-3.952991776,5.697293233,0.61060894,-2.218239554,-0.580178294
14.5854789,4.576486554,-1.20329642,-1.772258511,-0.12752997,18.50857419,-0.733651925,-3.29686556,9.357324463,-9.271405756,-0.252863685,0.809680313,-7.438540128,-7.482747378,-0.560438236,4.446270213,2.470497144,-4.578136552,-1.444140469,-5.327708202,-2.497135208,-5.895716919
1.372293363,1.331918873,0.709198806,-8.027791769,0.486261365,-0.733651925,26.30002897,-6.526478078,2.223219559,-4.764823642,-8.447684828,-0.938586093,2.173208885,1.97929181,-7.301013973,-1.941188677,-1.359462449,-4.456976488,-6.652586343,10.8590797,-3.470575489,0.788990325
5.353726019,12.44377343,3.054019731,6.099521891,5.966430721,-3.29686556,-6.526478078,12.83052027,-1.928286854,-3.552550453,4.349135003,1.399297512,-0.217220544,-3.328073504,5.002227171,-2.442485953,-2.846528077,-0.475345727,2.873953683,1.54754801,1.19443098,-1.118070224
6.952237683,36.3974117,8.05219795,-8.318017471,-1.451332297,9.357324463,2.223219559,-1.928286854,22.70596018,-2.582362561,-1.271665736,-1.775093695,-8.017584065,-4.772605591,0.823929309,3.89404967,-2.585281658,0.667427919,-4.876484881,-2.53775569,-1.0620598,-1.87671704
3.938053753,11.59038422,3.994489836,-0.945298228,-4.011124756,-9.271405756,-4.764823642,-3.552550453,-2.582362561,25.01971333,2.381415792,3.090245367,1.877964693,8.400977616,5.060879931,6.875042947,-2.44399381,4.772427657,-0.887666092,1.014627298,3.719400545,4.583111842
2.606763692,0.791715771,5.889845476,6.910171868,1.974199336,-0.252863685,-8.447684828,4.349135003,-1.271665736,2.381415792,21.70107388,0.597952656,-8.215013625,-6.698591298,10.49229584,3.314314152,-1.743601205,-6.203369015,5.372771427,-4.216464336,5.601906396,2.812424209
1.786308522,10.89176388,7.833045725,-2.050834383,3.650634328,0.809680313,-0.938586093,1.399297512,-1.775093695,3.090245367,0.597952656,8.598389501,-1.556628489,0.51334087,-0.819281506,1.699196035,-5.983269523,3.274365468,-1.629718604,-0.104480194,-2.308886044,-2.285104136
0.153259234,5.19718417,-5.701972649,5.045686497,-0.892356685,-7.438540128,2.173208885,-0.217220544,-8.017584065,1.877964693,-8.215013625,-1.556628489,17.81108384,10.75664298,-2.314582368,-2.533939331,2.15493601,3.533174676,-0.882285863,4.926408274,3.519827466,1.519610526
0.860841089,10.40201779,-4.236240776,0.562081062,-3.996315554,-7.482747378,1.97929181,-3.328073504,-4.772605591,8.400977616,-6.698591298,0.51334087,10.75664298,21.47495588,-6.828165813,6.301212452,3.53429259,3.411320257,-1.995416144,-0.470596227,-1.317393729,0.5084867
24.27269179,2.431097245,2.229182934,11.02137528,6.731771013,-0.560438236,-7.301013973,5.002227171,0.823929309,5.060879931,10.49229584,-0.819281506,-2.314582368,-6.828165813,24.78295126,4.074319677,-2.933818473,-4.255746382,13.58595492,-2.360140125,4.111690807,7.253603296
3.624149217,1.160397586,-3.862921883,4.065207405,0.051595633,4.446270213,-1.941188677,-2.442485953,3.89404967,6.875042947,3.314314152,1.699196035,-2.533939331,6.301212452,4.074319677,17.6135289,-3.0268812,1.244891682,-3.710514137,-1.69546638,-0.869419391,0.497041404
5.750128032,3.023599463,-5.240866927,-0.436452777,-0.883997113,2.470497144,-1.359462449,-2.846528077,-2.585281658,-2.44399381,-1.743601205,-5.983269523,2.15493601,3.53429259,-2.933818473,-3.0268812,18.61686554,-10.72535195,6.016797393,-4.431821394,-3.471693236,-1.787905991
19.09673872,19.82248337,-6.877300441,-1.759095753,-3.952991776,-4.578136552,-4.456976488,-0.475345727,0.667427919,4.772427657,-6.203369015,3.274365468,3.533174676,3.411320257,-4.255746382,1.244891682,-10.72535195,25.74139651,-11.76006742,-0.025164181,0.619692006,-4.685441566
3.067220616,6.374181482,5.233775391,7.955086383,5.697293233,-1.444140469,-6.652586343,2.873953683,-4.876484881,-0.887666092,5.372771427,-1.629718604,-0.882285863,-1.995416144,13.58595492,-3.710514137,6.016797393,-11.76006742,19.11594712,-5.497628754,1.117365789,6.886971358
8.216940399,2.96774429,-0.548260009,-4.060873341,0.61060894,-5.327708202,10.8590797,1.54754801,-2.53775569,1.014627298,-4.216464336,-0.104480194,4.926408274,-0.470596227,-2.360140125,-1.69546638,-4.431821394,-0.025164181,-5.497628754,16.81728424,-2.363598569,-2.313634401
1.930757666,2.388932343,-0.568182884,8.537515334,-2.218239554,-2.497135208,-3.470575489,1.19443098,-1.0620598,3.719400545,5.601906396,-2.308886044,3.519827466,-1.317393729,4.111690807,-0.869419391,-3.471693236,0.619692006,1.117365789,-2.363598569,13.7106069,7.097502833
14.08576744,1.204578833,0.220483393,5.277118257,-0.580178294,-5.895716919,0.788990325,-1.118070224,-1.87671704,4.583111842,2.812424209,-2.285104136,1.519610526,0.5084867,7.253603296,0.497041404,-1.787905991,-4.685441566,6.886971358,-2.313634401,7.097502833,14.62325091

==> Simulations/news.csv <==
coverages,,,,,,,
el,el_upper,el_lower,el_length,normal,normal_upper,normal_lower,normal_length
.9178,.9296,.9882,115.79005477306953,.9502,.9668,.9834,119.96385969474301
.933,.9468,.9862,83.46257958447245,.9462,.9622,.984,84.81002218489238
.938,.9526,.9854,68.62536012455905,.9456,.9622,.9834,69.28981634843183
.9348,.9524,.9824,59.58551999947048,.9394,.9572,.9822,60.02320304802629
.9422,.9582,.984,53.41908201243132,.9438,.9596,.9842,53.68879284374674
.9464,.9658,.9806,37.957620219925275,.9526,.9742,.9784,38.03947160072579
.9492,.9666,.9826,26.874741091682154,.9506,.9694,.9812,26.900071230784306
.948,.9674,.9806,21.950793851177366,.9478,.9682,.9796,21.96398062661882
.9464,.9678,.9786,19.010032815509476,.9464,.9678,.9786,19.021976332856013
.9462121212121212,.9625,.9837121212121213,17.01958118049015,.946969696969697,.9655303030303031,.981439393939394,17.02951706265395
.9492424242424242,.9670454545454545,.9821969696969697,12.038562008075075,.9503787878787879,.9696969696969697,.9806818181818182,12.042593693671392
.9515151515151515,.9696969696969697,.9818181818181818,9.833407208817619,.9537878787878787,.9715909090909091,.9821969696969697,9.832615928458608
.953030303030303,.9670454545454545,.9859848484848485,8.515938640173658,.953030303030303,.9674242424242424,.9856060606060606,8.515087052105287
.946590909090909,.9617424242424243,.9848484848484849,7.616094000172552,.946969696969697,.9625,.984469696969697,7.616094681312688
.9443181818181818,.9564393939393939,.9878787878787879,6.9529504709926755,.9450757575757576,.9571969696969697,.9878787878787879,6.952447079704314
.9446969696969697,.9564393939393939,.9882575757575758,6.43701556340352,.9454545454545454,.9571969696969697,.9882575757575758,6.436781567796345
.9484848484848485,.959469696969697,.9890151515151515,6.021045654002705,.9484848484848485,.959469696969697,.9890151515151515,6.021086352341001
.9412878787878788,.953030303030303,.9882575757575758,5.676367099047241,.9420454545454545,.9537878787878787,.9882575757575758,5.676790709025681
.9443181818181818,.9556818181818182,.9886363636363636,5.385167838933512,.9443181818181818,.9556818181818182,.9886363636363636,5.385453247847352


==> Simulations/pfo-param.csv <==
mu,sigma,,,,,,,,,,,,,,,,,,,
-1.55455,30.66751697,-5.51877808,7.449666627,-1.20329642,0.709198806,3.054019731,8.05219795,3.994489836,5.889845476,7.833045725,-5.701972649,-4.236240776,2.229182934,-3.862921883,-5.240866927,-6.877300441,5.233775391,-0.548260009,-0.568182884,0.220483393
-1.6934,-5.51877808,19.94993512,5.887823487,-1.772258511,-8.027791769,6.099521891,-8.318017471,-0.945298228,6.910171868,-2.050834383,5.045686497,0.562081062,11.02137528,4.065207405,-0.436452777,-1.759095753,7.955086383,-4.060873341,8.537515334,5.277118257
0.230284,7.449666627,5.887823487,14.59743123,-0.12752997,0.486261365,5.966430721,-1.451332297,-4.011124756,1.974199336,3.650634328,-0.892356685,-3.996315554,6.731771013,0.051595633,-0.883997113,-3.952991776,5.697293233,0.61060894,-2.218239554,-0.580178294
2.07773,-1.20329642,-1.772258511,-0.12752997,18.50857419,-0.733651925,-3.29686556,9.357324463,-9.271405756,-0.252863685,0.809680313,-7.438540128,-7.482747378,-0.560438236,4.446270213,2.470497144,-4.578136552,-1.444140469,-5.327708202,-2.497135208,-5.895716919
-0.0338454,0.709198806,-8.027791769,0.486261365,-0.733651925,26.30002897,-6.526478078,2.223219559,-4.764823642,-8.447684828,-0.938586093,2.173208885,1.97929181,-7.301013973,-1.941188677,-1.359462449,-4.456976488,-6.652586343,10.8590797,-3.470575489,0.788990325
1.05643,3.054019731,6.099521891,5.966430721,-3.29686556,-6.526478078,12.83052027,-1.928286854,-3.552550453,4.349135003,1.399297512,-0.217220544,-3.328073504,5.002227171,-2.442485953,-2.846528077,-0.475345727,2.873953683,1.54754801,1.19443098,-1.118070224
0.186309,8.05219795,-8.318017471,-1.451332297,9.357324463,2.223219559,-1.928286854,22.70596018,-2.582362561,-1.271665736,-1.775093695,-8.017584065,-4.772605591,0.823929309,3.89404967,-2.585281658,0.667427919,-4.876484881,-2.53775569,-1.0620598,-1.87671704
-0.475462,3.994489836,-0.945298228,-4.011124756,-9.271405756,-4.764823642,-3.552550453,-2.582362561,25.01971333,2.381415792,3.090245367,1.877964693,8.400977616,5.060879931,6.875042947,-2.44399381,4.772427657,-0.887666092,1.014627298,3.719400545,4.583111842
-0.0957289,5.889845476,6.910171868,1.974199336,-0.252863685,-8.447684828,4.349135003,-1.271665736,2.381415792,21.70107388,0.597952656,-8.215013625,-6.698591298,10.49229584,3.314314152,-1.743601205,-6.203369015,5.372771427,-4.216464336,5.601906396,2.812424209
1.4864,7.833045725,-2.050834383,3.650634328,0.809680313,-0.938586093,1.399297512,-1.775093695,3.090245367,0.597952656,8.598389501,-1.556628489,0.51334087,-0.819281506,1.699196035,-5.983269523,3.274365468,-1.629718604,-0.104480194,-2.308886044,-2.285104136
-0.808663,-5.701972649,5.045686497,-0.892356685,-7.438540128,2.173208885,-0.217220544,-8.017584065,1.877964693,-8.215013625,-1.556628489,17.81108384,10.75664298,-2.314582368,-2.533939331,2.15493601,3.533174676,-0.882285863,4.926408274,3.519827466,1.519610526
-0.237713,-4.236240776,0.562081062,-3.996315554,-7.482747378,1.97929181,-3.328073504,-4.772605591,8.400977616,-6.698591298,0.51334087,10.75664298,21.47495588,-6.828165813,6.301212452,3.53429259,3.411320257,-1.995416144,-0.470596227,-1.317393729,0.5084867
-0.120225,2.229182934,11.02137528,6.731771013,-0.560438236,-7.301013973,5.002227171,0.823929309,5.060879931,10.49229584,-0.819281506,-2.314582368,-6.828165813,24.78295126,4.074319677,-2.933818473,-4.255746382,13.58595492,-2.360140125,4.111690807,7.253603296
-1.06746,-3.862921883,4.065207405,0.051595633,4.446270213,-1.941188677,-2.442485953,3.89404967,6.875042947,3.314314152,1.699196035,-2.533939331,6.301212452,4.074319677,17.6135289,-3.0268812,1.244891682,-3.710514137,-1.69546638,-0.869419391,0.497041404
1.80549,-5.240866927,-0.436452777,-0.883997113,2.470497144,-1.359462449,-2.846528077,-2.585281658,-2.44399381,-1.743601205,-5.983269523,2.15493601,3.53429259,-2.933818473,-3.0268812,18.61686554,-10.72535195,6.016797393,-4.431821394,-3.471693236,-1.787905991
0.349928,-6.877300441,-1.759095753,-3.952991776,-4.578136552,-4.456976488,-0.475345727,0.667427919,4.772427657,-6.203369015,3.274365468,3.533174676,3.411320257,-4.255746382,1.244891682,-10.72535195,25.74139651,-11.76006742,-0.025164181,0.619692006,-4.685441566
-0.804904,5.233775391,7.955086383,5.697293233,-1.444140469,-6.652586343,2.873953683,-4.876484881,-0.887666092,5.372771427,-1.629718604,-0.882285863,-1.995416144,13.58595492,-3.710514137,6.016797393,-11.76006742,19.11594712,-5.497628754,1.117365789,6.886971358
1.22364,-0.548260009,-4.060873341,0.61060894,-5.327708202,10.8590797,1.54754801,-2.53775569,1.014627298,-4.216464336,-0.104480194,4.926408274,-0.470596227,-2.360140125,-1.69546638,-4.431821394,-0.025164181,-5.497628754,16.81728424,-2.363598569,-2.313634401
-0.453733,-0.568182884,8.537515334,-2.218239554,-2.497135208,-3.470575489,1.19443098,-1.0620598,3.719400545,5.601906396,-2.308886044,3.519827466,-1.317393729,4.111690807,-0.869419391,-3.471693236,0.619692006,1.117365789,-2.363598569,13.7106069,7.097502833
0.99923,0.220483393,5.277118257,-0.580178294,-5.895716919,0.788990325,-1.118070224,-1.87671704,4.583111842,2.812424209,-2.285104136,1.519610526,0.5084867,7.253603296,0.497041404,-1.787905991,-4.685441566,6.886971358,-2.313634401,7.097502833,14.62325091

==> Simulations/pfo.csv <==
coverages,,,,,,,
el,el_upper,el_lower,el_length,normal,normal_upper,normal_lower,normal_length
.7516,.7516,1,-173.76991948829072,.892,.892,1,-191.72602938425317
.8696,.8696,1,-126.09923560859514,.9302,.9304,.9998,-135.4935038730606
.894,.8944,.9996,-104.67795204384538,.9358,.9362,.9996,-111.1433512235609
.9046,.9048,.9998,-92.01819105639944,.9338,.9346,.9992,-96.93498076256628
.91,.9104,.9996,-83.14790663392415,.938,.9394,.9986,-87.16418965930077
.9296,.9318,.9978,-63.137943178105644,.9368,.9402,.9966,-62.83699109469882
.9428,.9472,.9956,-45.91956255349376,.9452,.9514,.9938,-45.33200635425436
.9448,.9506,.9942,-38.02023134511546,.947,.9544,.9926,-37.397549995765814
.9436,.9504,.9932,-33.195977121488,.9436,.9526,.991,-32.65213109601211
.9524901703800787,.959043250327654,.9934469200524246,-29.885697333056385,.9515072083879423,.9619921363040629,.9895150720838795,-29.363527619814818
.95478374836173,.9626474442988204,.9921363040629095,-21.527200920163295,.9524901703800787,.9655963302752294,.9868938401048493,-20.957357461311233
.9610091743119266,.9665792922673656,.994429882044561,-17.778999722532973,.9570773263433814,.968872870249017,.9882044560943644,-17.19318035777755
.9636304062909568,.9698558322411533,.9937745740498034,-15.543266226364125,.9580602883355177,.9698558322411533,.9882044560943644,-14.946520326945887
.9636304062909568,.9705111402359109,.9931192660550459,-14.010893616959208,.959043250327654,.9711664482306684,.9878768020969856,-13.402074011241808
.963302752293578,.9728047182175622,.9904980340760158,-12.881756546374334,.9587155963302753,.9744429882044561,.9842726081258192,-12.261169636736554
.9665792922673656,.9750982961992136,.991480996068152,-11.996929126997117,.9593709043250328,.9754259501965924,.9839449541284404,-11.375385837705835
.9646133682830931,.9728047182175622,.9918086500655308,-11.293364667482535,.959043250327654,.973132372214941,.9859108781127129,-10.662832262585312
.966251638269987,.9747706422018348,.991480996068152,-10.704006354183946,.9587155963302753,.9747706422018348,.9839449541284404,-10.0705559785292
.9642857142857143,.9705111402359109,.9937745740498034,-10.219613412447018,.9551114023591087,.9714941022280472,.9836173001310616,-9.566679067837384

